Certified Defences Against Adversarial Patch Attacks on Semantic Segmentation

Adversarial patch attacks are an emerging security threat for real world deep learning applications. We present Demasked Smoothing, the first approach (up to our knowledge) to certify the robustness of semantic segmentation models against this threat model. Previous work on certifiably defending against patch attacks has mostly focused on image classification task and often required changes in the model architecture and additional training which is undesirable and computationally expensive. In Demasked Smoothing, any segmentation model can be applied without particular training, fine-tuning, or restriction of the architecture. Using different masking strategies, Demasked Smoothing can be applied both for certified detection and certified recovery. In extensive experiments we show that Demasked Smoothing can on average certify 64% of the pixel predictions for a 1% patch in the detection task and 48% against a 0.5% patch for the recovery task on the ADE20K dataset.

==> rebuttal_iclr.txt <==
Rebuttal revision

We thank all the reviewers for their time and effort. We made the following modifications in the rebuttal revision of the paper:

-    added the ablation studies with respect to the image inpainter in Table 9
-    added the experimental results for the BEiT-L segmentation model in Tables 6 and 7
-    added the limitations discussion in Section 5.4
-    made the proofs of Theorems 1, 2 in the Appendix A more detailed, added schematic illustrations for the proofs in Figures 7, 8
-    updated Figure 3 with more suitable illustrations
-    fixed a small typo in the caption of Figure 2


Reviewer XUU4

Title: "Response"

We are grateful for the provided review of our work. We address the questions raised in the section "Weaknesses".

1. "One minor weakness is that this paper did not apply to the STOA transformer based methods such as Segformer. Hope to see the performance on Segformer. "

We provide additional experimental results for the BEiT-L [1] segmentation model which achieves 56.33 mIoU on the ADE20K validation set. It significantly outperforms the best performing Segformer model reported to have 51.13 mIoU. Plugging the BEiT-L model into Demasked Smoothing allows it to achieve better certification results than with previously considered non-SOTA models. We compare the results with the BEiT-B results reported in the paper. 

We do not provide the results for Segformer because its code comes with a license that prohibits (among others) usage in a commercial R&D lab.

Table A. Certified recovery on ADE20K validation set (2000 images). mIoU - mean intersection over union, mR - mean recall, mR big - mean recall for "big" classes, cmR - certified mean recall, cmR big - certified mean recall for "big" classes. %C - mean percentage of certified and correct pixels in the image.

| mode		    | patch size	|mask	    | mIoU      | mR big     | cmR big     | mR all     | cmR all     | %C        |
|:--------------|:--------------|:----------|:----------|:-----------|:------------|:-----------|:------------|:----------|
| BEiT-L    | 0.5%		    | column	| **28.64** | **71.95**  | **50.84**   | **34.65**  | **16.04**   | **47.76** |
| 		        | 		        | row		| 18.82 | 53.77  | 21.24   | 22.74  | 5.95   | 32.30 |
| 		        |       		| 3-mask	| 22.40 | 64.83  | 33.96   | 26.89  | 8.97   | 39.59 |
|   		    | 		        | 4-mask	| 19.93 | 60.90  | 25.03   | 24.22  | 6.43   | 35.01 |
|
| BEiT-B | 0.5%		    | column	| **24.92** | **60.77**  | **41.26**   | **29.84**  | **12.98**   | **46.22** |
| 		        | 		        | row		| 16.33 | 46.91  | 16.72   | 19.51  | 4.83   | 31.71 |
| 		        |       	    | 3-mask	| 19.90 | 56.90  | 26.51   | 23.86  | 7.54   | 38.64 |
|   	   	    | 		        | 4-mask	| 18.82 | 52.96  | 23.75   | 22.56  | 5.87   | 34.36 |

Table B. Certified detection on ADE20K validation set (2000 images). mIoU - mean intersection over union, mR - mean recall, mR big - mean recall for "big" classes, cmR - certified mean recall, cmR big - certified mean recall for "big" classes. %C - mean percentage of certified and correct pixels in the image. FAR - mean false alert rate (lower is better).

| model		    | patch size	| mask		    | mIoU (clean) | mR big (clean)     | cmR big     | mR all (clean)     | cmR all     | %C        | FAR $\downarrow$ |
|:--------------|:--------------|:--------------|:-------------|:-------------------|:------------|:-------------------|:------------|:----------|
| BEiT-L     | 1.0%		    | column	    | 56.33 | 74.26  | **61.15**   | 68.40  | **35.88**   | **65.44** | **19.51** |
| 		        |       		| row   		| 56.33 | 74.26  | 52.77   | 68.40  | 30.25   | 60.48 | 24.47 |
|
| BEiT-B | 1.0%		    | column	    | 53.08 | 70.92  | **57.33**   | 64.45  | **32.55**   | **63.55** | **20.04**  |
| 		        |       		| row   		| 53.08 | 70.92  | 50.05   | 64.45  | 26.65   | 58.34 | 25.24 |


[1] Hangbo Bao, Li Dong, Songhao Piao, and Furu Wei. BEit: BERT pre-training of image transformers. In ICLR 2022.

2. "Hope the author can provide the code to check the reproducibility of this paper."

We plan to publicly release the code upon acceptance, subject to the ongoing code release process. 


Reviewer FoVC

Title: "Responding to the questions"

We thank the reviewer for the the time devoted to reviewing our paper. We address the questions raised in the section "Weaknesses".

1. "This approach is likely going to strongly diminish semantic accuracy at small objects."

We point out that robustly segmenting small objects is fundamentally difficult under the employed adversarial patch threat model since the objects themselves can be completely or partially covered by an adversarial patch which makes it impossible to properly segment them even for a human being. 

We only observe a drop in semantic segmentation accuracy of Demasked Smoothing (in particular, for segmenting small objects) for the certified recovery mode (Tables 1, 3). Certified recovery provides a stronger robustness guarantee that comes at a cost of clean accuracy as usually happens in certified robustness field. When segmenting small object is crucial for the application, we recommend using certified detection approach proposed in this work that provides a weaker robustness guarantee but allows to maintain the standard segmentation accuracy of the model (although false alarms may be issued, see Table 1, 3).

2. "The majority of input pixels is inpainted. The manuscript does not seem to consider opportunities of attacking the inpainting algorithm either through adversarial patches or through data poisoning. "

If some pixels of the adversarial patch are not masked, then the patch can potentially affect both a segmentation model and an inpainting model used by Demasked Smoothing. However, when the patch is completely masked, there is no way for it to affect any component of the further processing, in particular, the inpainting model. By design of our masking schemes we ensure that the number of maskings not affected by a patch is high enough to allow the recovery of the original prediction or detecting that it was affected. Thus optimizing the patch to affect the inpainting model or using patch-based data poisoning will not break the robustness guarantee. Other types of data poisoning (not using patches) are beyond the scope of this work. 

3. "The second to last sentence of the proof to theorem 1 is not convincing. "

We have made the proofs of Theorem 1 and Theorem 2 in the Appendix A of the manuscript more detailed. We have also added Figure 7 and Figure 8 to schematically illustrate the ideas of the proofs. 

4. "Unclear implied guarantees of certification. Consider the example from Figure 18. An adversarial patch has opportunity to affect only T=4 of K=9 masks. Still, the model is going to make mistakes in the remaining K-T=5 masks. Could these mistakes lead to adversarial patch pass unnoticed?"

Certified recovery guarantees that for certified pixels the prediction on the attacked image x' will be the same as for the clean image x. In Figure 18, the pixels for which all K=9 masks agree in x are certified. If T=4 masks are affected by a patch in x', the prediction on the rest K-T=5 masks will be the same as for x. Since K-T > T, the majority voting result on x' will be the same as on x.

We emphasize that the original prediction on x can be incorrect with respect to the ground truth y. We do not guarantee that certified pixels will also be classified *correctly*. We only guarantee that the classification result will be the same on the clean and any adversarial image in our threat model. 

5. "Unclear relation with respect to adversarial training. Would it make sense to combine these two approaches?"

Adversarial training depends on the adversarial attack used to create adversarial examples during training. It does not provide guarantees against unknown adversarial attacks.

When the patch is completely masked, the patch has no way to affect the prediction, no matter which optimization method was used to obtain it. However, if adversarial training would (as a byproduct) increase robustness of the model to suboptimal inpaintings, our procedure would benefit from it. But we note that direct training of the segmentation model on images with masking and inpainting would be more likely to increase performance. However, training the models specifically for certified robustness is beyond the scope of this work since we focus on the methods that require no additional training.

Reviewer TG16

Title: "Response and additional experiments"

We highly appreciate the time devoted to reviewing our paper. We address the questions raised in the review.

1. "While it is true that the defense applies to any segmentation model, the defense requires the use of an off-the-shelf image inpainter, which could be the bottleneck (or even harmful) to certified performance if the inpainter is not reliable. Can the authors do an ablation study on the effect of image inpainter?"

We have done additional ablation studies on the effect of the image inpainter. We have used the LAMA [1] inpainting approach based on Fast Fourier convolutional neural network. We have compared it to using ZITS [2] method based on incremental transformer structure. ZITS is reported to outperform LAMA on different inpainting metrics [2]. 

In the Table C and Table D, we provide a detailed comparison with respect to all certification modes and masking schemes proposed in our work for the ADE20K [3] validation set and BEiT-B [4] segmentation model. We observe that using a different inpainting method has a marginal effect on the results of Demasked Smoothing certification demonstrating the reliability of the method.

Table C. Certified recovery on ADE20K validation set (2000 images) for BEiT-B segmentation model against a 0.5% patch. mIoU - mean intersection over union, mR - mean recall, mR big - mean recall for "big" classes, cmR - certified mean recall, cmR big - certified mean recall for "big" classes. %C - mean percentage of certified and correct pixels in the image.

| mask		    | inpainter	| mIoU (clean) | mR big (clean)     | cmR big     | mR all (clean)     | cmR all     | %C        | 
|:--------------|:--------------|:--------------|:-------------|:-------------------|:------------|:-------------------|:------------|
| column    | ZITS		  | **24.92**        | **60.77**              | **41.26**   | **29.84**              | **12.98**   | **46.22**  | 
| column    | LAMA     		  | 22.48        | 58.20              | 37.51   | 26.49              | 11.49   | 45.95  | 
|
| row | ZITS		  | **16.33**        | **46.91**              | **16.72**   | **19.51**              | 4.83   | 31.71  | 
| row | LAMA              | 15.64        | 43.07              | 16.51   | 18.78              | **4.95**   | **32.84** |
|
| 3-mask | ZITS		  | **19.90**        | **56.90**              | 26.51   | **23.86**              | 7.54   | 38.64 | 
| 3-mask | LAMA              | 18.54        | 53.59              | **27.39**   | 22.12              | **7.58**   | **39.52** |
|
| 4-mask | ZITS		  | **18.82**        | **52.96**              | **23.75**   | **22.56**              | **5.87**   | 34.36 | 
| 4-mask | LAMA              | 17.00        | 50.60              | 18.18   | 20.22              | 5.23   | **35.98** |

Table D. Certified detection on ADE20K validation set (2000 images) for BEiT-B segmentation model against a 1% patch. mIoU - mean intersection over union, mR - mean recall, mR big - mean recall for "big" classes, cmR - certified mean recall, cmR big - certified mean recall for "big" classes. %C - mean percentage of certified and correct pixels in the image. FAR - mean false alert rate (lower is better).

| mask		    | inpainter	| mIoU (clean) | mR big (clean)     | cmR big     | mR all (clean)     | cmR all     | %C        | FAR $\downarrow$ |
|:--------------|:--------------|:--------------|:-------------|:-------------------|:------------|:-------------------|:------------|:----------|
| column    | ZITS		  | 53.08        | 70.92              | **57.33**   | 64.45              | **32.55**   | 63.55 | 20.04 |
| column    | LAMA     		  | 53.08   		| 70.92        | 56.99              | 64.45       | 31.67              | **64.21**       | **19.37**     |
|
| row | ZITS	| 53.08        | 70.92              | **50.05**   | 64.45              | **26.65**   | 58.34 | 25.24 |
| row | LAMA    | 53.08        | 70.92              | 49.06       | 64.45              | 26.58       | **59.21**   | **24.38** |


[1] Roman Suvorov, Elizaveta Logacheva, Anton Mashikhin, Anastasia Remizova, Arsenii Ashukha, Aleksei Silvestrov, Naejin Kong, Harshith Goka, Kiwoong Park, and Victor S. Lempitsky. Resolution-robust large mask inpainting with fourier convolutions. In WACV 2022.
[2] Qiaole Dong, Chenjie Cao, and Yanwei Fu. Incremental transformer structure enhanced image inpainting with masking positional encoding. In CVPR 2022.
[3] Bolei Zhou, Hang Zhao, Xavier Puig, Sanja Fidler, Adela Barriuso, and Antonio Torralba. Scene parsing through ade20k dataset. In CVPR 2017.
[4] Hangbo Bao, Li Dong, Songhao Piao, and Furu Wei. BEit: BERT pre-training of image transformers. In ICLR 2022.

2. "The certification criterion seems to be largely different from certified patch defense, in that there is no notion of majority vote on masked parts. Rather, the proposed defense aims at recovering a consistent pattern of the masked part and uses it for the final certification. In a way, the recovery is either correct or incorrect, and there is no notion of correctness when there is some inconsistency of demasked results, which intuitively should give stronger certified results. Can the authors comment on this? Also, if I understand correctly, the proposed method cannot certify the maximum size of a certifiable patch, which is another limitation. The certification is more similar to robust segmentation recovery using multiple damasked segmentations from an inpainter. I hope the authors can comment more on the limitation of the proposed method."

In certified recovery, we consider a pixel to be certified if we can guarantee that on an input with an adversarial patch our method will make the same prediction for this pixel as on the clean input. In Demasked Smoothing, we require the masked predictions on a pixel to be univocal to certify this pixel. One alternative could be to consider a margin between the most predicted class and a runner-up as it was, for example, done in Derandomized smoothing [1]. However, it would require us to have significantly more masks for each image. Increasing the number of masks is not desirable for semantic segmentation task because, unlike image classification, each mask needs to keep a significant part of the image visible to allow understanding the scene. Increasing the number of masks would lead to decreasing the region visible in each of these masks which would have a detrimental effect on the certification performance. 

Similarly to many other certified defences against patches [1], our method requires an upper bound on the patch size to perform certification. In the paper we provide the effect of the patch size on the method performance (Figure 5). Increasing the patch size makes it harder for our method to certify the pixels, but even for relatively large patches (e. g. 5% patch for certified detection) our method provides non-trivial certification results. Thus, it is not entirely clear to us what is meant by "maximum size of certifiable patch" since we certify the image pixel-wise and for different pixels the patch size that we can certify against would be different.  

We have added the discussion on the limitations of our approach in the Section 5.4 of the manuscript. The performance of Demasked Smoothing certified recovery may be insufficient for the downstream task if we certify against big patches (Figure 5) unless robustness is prioritized over clean performance. We point out that robustly segmenting small objects is fundamentally difficult under the adversarial patch threat model since the objects themselves can be completely or partially covered by an adversarial patch which makes it impossible to properly segment them even for a human being. Demasked Smoothing certification requires an upper bound on the size of the expected patch (Section 4). 

[1] Alexander Levine and Soheil Feizi, "(De)Randomized Smoothing for Certifiable Defense against Patch Attacks", NeurIPS 2020

3. "To make a fair comparison to DRS and Randomized Cropping, can the authors compare semantic segmentation similar to their settings (e.g., using segmentation models robust to random masking)? Is there still any notable performance gain?"

We are not aware of available segmentation models that are robust to random masking. Training such a model from scratch would require designing a specific architecture and training procedure which are beyond the scope of this work. This is the reason why we considered a simplified setting for comparison with Derandomized Smoothing in Table 2 in the paper. 

In this work, we consider deterministic certified defences. Randomized Cropping [1] is a non-deterministic defence i. e. the certification results only hold for a given confidence interval. Thus, a direct comparison with our work is infeasible.

[1] Wan-Yi Lin, Fatemeh Sheikholeslami, Jinghao Shi, Leslie Rice, and J Zico Kolter. Certified robustness against physically-realizable patch attack via randomized cropping, 2021. URL https://openreview.net/forum?id=vttv9ADGuWF.


Reviewer F6Ro

Title: "Addressing the questions"

We thank the reviewer for the provided comments. We address the questions raised in the section "Weaknesses".

1. "The theoretical grounding is not clearly explained in the main paper."

We have made the proofs of Theorem 1 and Theorem 2 more detailed. We have also added Figure 7 and Figure 8 to schematically illustrate the ideas of the proofs. 

2. "Limitations are not clearly described, evaluation limited to semantic segmentation domain"

We have added the discussion on the limitations of our approach in the Section 5.4 of the manuscript.

The performance of Demasked Smoothing certified recovery may be insufficient for the downstream task if we certify against big patches (Figure 5) unless robustness is prioritized over clean performance. We point out that robustly segmenting small objects is fundamentally difficult under the adversarial patch threat model since the objects themselves can be completely or partially covered by an adversarial patch which makes it impossible to properly segment them even for a human being. Demasked Smoothing certification requires an upper bound on the size of the expected patch (Section 4). 


